A Relational Matrix Algebra and its Implementation in a Column Store

Analytical queries often require a mixture of relational and linear algebra operations applied to the same data. This poses a challenge to analytic systems that must bridge the gap between relations and matrices. Previous work has mainly strived to fix the problem at the implementation level. This paper proposes a principled solution at the logical level. We introduce the relational matrix algebra (RMA), which seamlessly integrates linear algebra operations into the relational model and eliminates the dichotomy between matrices and relations. RMA is closed: All our relational matrix operations are performed on relations and result in relations; no additional data structure is required. Our implementation in MonetDB shows the feasibility of our approach, and empirical evaluations suggest that in-database analytics performs well for mixed workloads.

==> BS_add_ALLSYS.dat <==
C     RMA+BAT    RMA+MKL   R       R_load      AIDA   MADlib		
1     0.14       0.26     0.28     0.437      0.16      23
5      0.76      1.1      1.07     0.955      1.44      119 
10     1.4       2.1      2.08     1.461      2.18      299
15     2.1       3.1      3.08     2.105      2.96      480



==> BS_cov_AIDA.dat <==
C    AIDA_join   AIDA_cov
1      1.69        2.65
2      1.85        8.58
3      2.02        14.45
4      2.06        24.45


==> BS_cov_MDB.dat <==
C    MDB_join   MDB_cov
1    0.017      77.8
2    0.029      429.5
3     0.042     1086.396  
4      0.048    1814.539


==> BS_cov_R.dat <==
C   R_cov    R_join   R_load
1    1.96      0.9    0.30 
2    6.14      0.17    1.01
3    12.82     0.19    1.64
4    17.04       0.20    2.45


==> BS_cov_RMA.dat <==
C     MKL_cov    RMA_join   RMA_lapack     RMA_cov   MKL_cov_dsyrk
1      1.238         0.045         0.73      31.8       1.100
2      4.638         0.094         2.23      223        4.076
3      9.238         0.280         3.86      682        8.003
4      14.34         0.33          4.46      1206       12.243


#dsyrk tries: 1.11 1.07 1.12;  4.09 4.06 4.08;   7.98 8.01 8.02;  12.31  12.18  12.24

==> BS_mlinreg_AIDA.dat <==
C     AIDA_join   AIDA_linreg
1       1.01         0.36
2       1.61         0.63
3       1.95         0.89
4       2.77         1.17
5      3.15          1.42




==> BS_mlinreg_MADlib.dat <==
%TODO fill in the numbers

C     MADlib_join   MADlib_linreg
1      39.6         30.3
2      69.4         32.6
3      95.6         32.9
4      139         33.3
5      174         35.0



==> BS_mlinreg_MATH_Pack.dat <==
C     LAPACK        MKL
1     0.9765        0.130
2     2.900         0.225
3     4.5511        0.314
4     7.5536        0.444
5     8.8671        0.608



==> BS_mlinreg_R.dat <==
C  R_load   R_load_join   R_load_join_OSL    R_join    R_OLS    
1   1.07      12.67         13.82              11.6       1.15
2   1.06      19.07         21.39              18.01      2.32
3   1.18      27.91         30.49              26.73      2.58
4   2.11      36.99         39.85              34.88      2.86
5   2.14      47.71         51.43              45.57      3.72



==> BS_mlinreg_RMA.dat <==
#C   RMA_one_q   RMA_join_c   RMA_join_export    RMA_linreg_separ    RMA_lapack_separ
#1    30.6            17.3          20.7              1.4                   0.465 
#2    56.1            26.5          34.9              4.13                  0.686
#3    65.0            34.26         44.4              5.06                  0.783
#4    104             48.56         60.0              12.13                 1.06 
#5    135             57.56         78.0              19.16                 1.3 

#after rebase!
C   RMA_one_q   RMA_join_c   RMA_join_export    RMA_linreg_separ        RMA_lapack_separ 
1       nan        0.907               nan                0.694               0.230 
2      nan         1.233              nan                 0.801                 0.340 
3    nan           1.496             nan                  1.058                 0.411 
4     nan           2.098             nan                  1.698                0.548  
5     nan           2.494             nan                  2.002                0.646  


==> BS_unlinreg_AIDA.dat <==
C     AIDA_join   AIDA_linreg
3.1      1.511          0.041
6.5      2.774          0.083
10.5      5.271          0.123
14.5      7.951          0.164


==> BS_unlinreg_MADlib.dat <==
C     MADlib_join   MADlib_linreg
3.1       0.21           3.8
6.5       0.49           9.7
10.5       0.86           17.8
14.5       1.24          24.5


==> BS_unlinreg_MATH_Pack.dat <==
C     LAPACK      MKL
3.1     0.112      0.041
6.5     0.294      0.082
10.5     0.611      0.106
14.5     0.739      0.126



==> BS_unlinreg_R.dat <==
C  R_load   R_load_join   R_load_join_OLS    R_join    R_OLS    
3.1   1.01       2.95          3.03             1.94       0.08 
6.5   1.94       6.64          6.78             4.7        0.14 
10.5   3.23       13.11         13.65            9.88       0.54 
14.5   4.58       18.38         19.18            13.8       0.8 


==> BS_unlinreg_RMA.dat <==
#C   RMA_one_q   RMA_join_c   RMA_join_export    RMA_linreg_separ    RMA_lapack_separ
#3.1    4.5           2.0           3.9                0.145                0.076
#6.5    11.4          4.4           9.9                0.320                 0.076
#10.5    20.5          7.8           17.0               0.670                0.250
#14.5    32.8          11.3          22.4               0.900                0.360


#rebase!
C      RMA_one_q   RMA_join_c   RMA_join_export    RMA_linreg_separ    RMA_lapack_separ
3.1     2.518           0.318             2.107         0.158               0.045
6.5     7.033           0.585             4.446         0.394              0.086
10.5    12.40           0.840             9.468         0.682             0.140
14.5     17.39          1.151             14.91         1.190             0.191



==> COV_LAP_R_MADLIB.dat <==
	
Data	 RMA_COV  	    COV_LAP     JOINMDB    COPYTOLAP_TWO_QUERIES    COPYTOLAP_ONE_QUERY      R_COV         R_JOIN       MADLIB_COV         MADLIB_JOIN        
#
1         70             29.6          0.096           0.73                    0.75                 25.1          0.203       51                  0.018
#
2         450            181.44        0.131           2.43                    2.46                 159.2         0.229       253.98                0.028     
#
3         1440           493.5         0.184           4.26                    4.44                 423.59        0.314       650                  0.042   
#
4         2700           958.74        0.265           6.53                    6.63                 0.1            0.1        1126                  0.039






==> Chars_inf.dat <==
	
Sys        Chars   Words   Lines
	
#R
1          607       100     17
#RMA
2          619      114      18  
#AIDA
3          681       85     16




==> Contextual_inf.dat <==
	
%$ $\add$, $\tra$, \vsd$,  $\usd$ ,$\rnk$	
	OP		  M   SciDB    R 
	

0.5     100       66     66 
1      66       66     66    	
1.5     66       33   nan       
2      75       50       nan                
2.5     0          0        nan    


  




==> Data_transformation.dat <==
	
%	T			RMA      MADlib   	       Pstgr      Q      

%   1000000         0      31                67        100
%   2000000         0      37                71        100
%   3000000         0      39                71        100
%   4000000         0      38                71        100
%   5000000         0      38                72        100


  OP        MADlib_op    MADlib_trans        UDF_op  UDF_trans  
  %add
  1          32           68              33          67 
  %mmu
  2          53           47              78          22 
  %qqr
  %3          86.2           13.8              86          14 
  3          nan           nan              86          14 

==> Data_transformation_ratio.dat <==
% op execution includes copying
%    5Mx10copy   5Mx20copy   qqr_10   rqr_10   rnk_10  add_20   emu_20  cpd_20   mmu_10  dsv_10    usv_10  vsv_10   opd
%     1.8         3.9         6.9      4.7       4.9   5.2       5.5      6.1     5.3      6.6      7.0      6.8   fails


% pure op execution
%    100Kx1Kcopy   100Kx2Kcopy   qqr_1K   rqr_1K   rnk_1K   add_2K   emu_2K  cpd_2K   mmu_1K  dsv_1K    usv_1K  vsv_1K  
%           2.6          5.5       251      92.9     100.8      1.1    1.2      109     107     330      328     331   

% R mostly fails to compute 
%    500Kx1Kcopy   500Kx2Kcopy   qqr_1K   rqr_1K   rnk_1K   add_2K   emu_2K  cpd_2K   mmu_1K  dsv_1K    usv_1K  vsv_1K  
%           6          12.2       fails      nan     nan      nan    nan      nan     nan     fails      fails     fails   

% R mostly fails to compute 
%    50Mx10copy   500Kx2Kcopy   qqr_1K   rqr_1K   rnk_1K   add_2K   emu_2K  cpd_2K   mmu_1K  dsv_1K    usv_1K  vsv_1K  
%           fails         nan       fails      nan     fails      8.8    7.3      fails     nan    nan      nan     nan   


  OP_name       Copy_part    Op_part     Copy_part1K    Op_part1K 
  %add     
  1               75           25            70           30 
  %emu     
  2               70           30            68           32
  %cpd     
  3               63           37            2           98 
  %rqr     
  4               38           62            3           97 
  %rnk     
  5               36           64            2.5          97.5   
  %mmu     
  6               33           67            2           98 
  %dsv     
  7               27           73            1           99 
  %vsv     
  8               26           74            1           99
  %qqr     
  9               26           74            1           99 
  %usv     
  10              25           75             1           99
  


==> LINREG_RMA_R_AIDA.dat <==
	
#Data           RMA      R_FULL   R_SOL_MATRIX     AIDA       RMA_RA         R_RA          AIDA_RA     RMA_DIFF    R_DIFF    R_SOL_DIFF    AIDA_DIFF
#  2014         2.2       3.1       2.0            4.7          2.1          1.79            4.36      0.1         1.31      0.21          0.34
#  2015         2.5       3.45      2.15           5.2          2.36         1.95            4.83      0.14        1.5       0.2           0.37
#  2016         2.95      4.4       2.6            6.3          2.7          2.51            5.9       0.25        1.89      0.09          0.4
#  2017         2.9       4.4       2.55           5.95         2.73         2.27            5.6       0.17        2.13      0.28          0.35
#  2018        12.4      31.7      14.36          23.25        11.7         13.2            21.9       0.7         18.5      1.16          1.35

#3.1M$, $6.5M$, $10.5M$, $12.2

Data   R_LOAD     RMA       R_SOL_MATRIX     AIDA         RMA_RA1         R_RA          AIDA_RA       RMA_DIFF      R_SOL_DIFF      AIDA_DIFF  AIDA_LLS_DIFF      LAPACK       COPYOT      SOLOT      COPOW     SOLOW       RMA_RA2     RMA_RA3
3.1     14       2.4         2.34           5.32          1.5           2.3           5.01             0.9          0.04            0.31        0.079          0.031        0.101        0.099      2.4       2.6         2.29        2.59
6.5     24      5.3         5.3            9.73          3.7           4.98          9.11             1.6          0.55            0.62        0.56           0.084        0.160        0.2        5.4       5.9         5.24        5.7
10.5    43     8.9         9.75           14.96         6.2           9.14          13.93            2.7          0.61            1.03        0.60          0.148        0.201        0.25       9.0       9.7         8.8         9.45
14.5    57    12.83       14.45          19.74         9.8           13.8          18.5             3.03         0.65            1.24        0.78          0.206        0.250        0.4        12.8       13.6       12.55       13.2 






#new experiments with data copying into LAPACK format

==> MADlib_data_transfer.dat <==

MADlib(50attr)  StoD   DtoS   addD   addS   qrD  qrS    mmuD   mmuS    emuD    emuS    rnkD  rnkS  chlD  chlS
100000          17.7   5.8    1.9    29.0    f     f    18.4   553     2.2     27.2     f      f     f     f
300000          54.9   19.6   6.1    89.7    f     f    53.5   2257    5.9     82.2     f      f     f     f
500000          98.0   29.4   10.9   145.8   f     f    91.8   nan    10.1    144.1    f      f     f     f


MADlib(50tup)  StoD   DtoS   addD  addS    qrD  qrS   mmuD   mmuS   emuD   emuS    rnkD  rnkS   chlD  chlS
100000         15.1   3.9    5.3   38.9    f    f     24.7   116    4.0    37.3     f      f     f     f
300000         47.5   11.8   15    128     f    f     76.7   347    10.3   115      f      f     f     f
500000         78.9   20.1   19.8  205     f    f     127.5  522    18.5   197      f      f     f     f



==> MDB_Pure_R_columns.dat <==

   C		M1Mio   PR1Mio

   10		1.9    1.48
   30		6.3    5.69
   60		17.6    17.46
   80	   31.3    28.8
    100	   nan   39
   140	   nan   73
   180	   nan   116   

   
 


	

==> MDB_Pure_R_rows.dat <==
	
	R		  M80    PR80

   250000	   9.7    6.06
   500000	   17.1    11.79
   750000	    24.1    18.07
   1000000	   31.3     27
   
   
   
   
%   1000000	   nan    28.1/27.0/26.0   

==> MDB_desc_par_add_qqr.dat <==
    
 
%   C		QQR1M      QQR1MNO     ADD1M      ADD1MRO

%   10        0.53       0.156       0.6          0.57 
%   20        0.65       0.303       1.0          0.76 
%   30        0.84       0.373       1.2          0.93 
%   40        0.96       0.466       1.5          1.1 
%   50        1.10       0.550       1.73         1.33 
%   60        1.23       0.638       2.13         1.53 
%   70        1.43       0.759       2.56         1.8 
%   80        1.68       0.875       2.96         2.06 
%   90        1.83       0.985       3.26         2.3 
%   100       2.03       1.100       3.76         2.43 

	
	
   C		QQR1M      QQR1MNO     ADD1M      ADD1MRO

   10       0.56       0.44       0.58          0.53
   20       0.65       0.50       0.77          0.67
   30       0.82       0.55       0.97          0.91
   40       0.96       0.54       1.15          1.08
   50       1.05       0.68       1.35          1.18
   60       1.21       0.70       1.56          1.37
   70       1.33       0.73       1.89          1.44
   80       1.52       0.74       2.13          1.71
   90       1.71       0.83       2.40          1.93
   100      1.93       0.94       2.65          2.21

==> MUL_LINREG_RMA_R_AIDA.dat <==
	
Data		 RMA       R_SOL_MATRIX      RMA_RA1      R_RA     RMA_DIFF      R_SOL_DIFF      LAPACK       COPYOT      SOLOT   COPOW   SOLOW     RMA_RA2     RMA_RA3 
#1leg
1             9.83       9.4              5.9        8.78         3.93          0.62       0.27        0.26         0.42     10.3    10.2         10.04        9.78   
#2legs
2             12.8       14.42            8.33        13.48         4.47       0.94        0.51         0.32         0.76     13.9    13.5         13.58       12.74   
#3legs
3             17.43       18.21           10.56       16.78         6.87       1.43        0.68         0.4          1.0      18.6    17.7         18.2         16.7   
#3legs
4             22.73       30.72            14.53         28.77       8.2       1.95        1.16         0.55         2.1       23      22.7         22.45       20.6   
#4legs
5             27.63       36.79            17.63         34.44        10.0     2.35       1.56          0.76         3.0        28     27.6         27.24       24.6   



#Data		 RMA      R_FULL   R_SOL_MATRIX    AIDA       RMA_RA     R_RA       AIDA_RA     RMA_DIFF   R_DIFF  R_SOL_DIFF   
#2legs
#2             5.37       10.53      5.32       nan          5.0       4.9        nan       0.37        5.63        0.42
#3legs
#3             17.5       47.08       23.96          nan          10.66        21.6        nan       6.84        25.48        2.36




==> QQR_SC.dat <==
	
	R		MDL30   RMA30
	1000     0.45    0.064
	2000     1.85    0.077
	4000     7.6     0.1
	6000     16.75   0.14
	8000     nan     0.16
    10000    nan     0.2
    


==> RA_MA.dat <==
T       QQR   RMA_qqr  RMA_join  RMA_join_norm    R_qqr    R_join  R_join_norm   PND_qqr    PND_join  PND_join_norm    PPSTGR_qqr    PSTGR_join   PSTGR_join_norm   RMA_qqr_norm   R_qqr_norm     PND_qqr_norm     PSTGR_qqr_norm  
%1M     1     1.7       1.4          0.82          0.6      1.2      2                0.79        1.15        1.45          85.8              4.8             0.05 
5M      1     8.7       8.1          0.93          3.4      6.6      1.94             3.15        6.55        2.07          466              25.1            0.05           1.07            0.39              0.36         53.5    
%10M    1     18.4      22.7         1.23          6.5     14.2      2.18             6.18        14.4        2.33          900              46.1             0.05             

==> RA_MA_RMA.dat <==
T        RMA_qnorm_to_MDB_join   R_qnorm_to_MDB_join  R_qnorm_to_R_join    PND_qnorm_to_MDB_join  PND_qnorm_to_PND_join    PSTGR_qnorm_to_MDB_join  PSTGR_qnorm_to_PSTGR_join
1M       1.21                       0.42                        0.5                  0.46                   0.68                        50.4                       17.8       
5M       1                          0.39                        0.52                 0.36                   0.51                        53.6                       18.5    
10M      0.81                       0.45                        0.45                 0.33                   0.42                        48.9                       19.5    

==> RMAL_COPY.dat <==
%50 columns     


rows    copy_qqr_mmu    copy_add_emu   copy_dsv    copy_vsv    add       emu       qqr       mmu     dsv/vsv           
 
100K      0.160         0.234           0.093       0.075      0.025     0.024     0.30     0.29      0.32
300K      0.292         0.450           0.214       0.161      0.075     0.075     0.94     0.85      1.01
500K      0.423         0.626           0.328       0.207      0.130     0.127     1.60     1.40      1.69


%          add    emu    qqr    mmu    dsv    vsv
% 500K     83     83     21     23     16     11
% 300K     86     86     24     26     17     14
% 100K     90     91     35     36     23     19


==> RMA_Scalability_Attributes.dat <==

A                   RMA
100                 2
200                 7
300                 16
400                 28
500                 46
600                 64
700                 87
800                 113
900                 143
1000                177


==> RMA_Scalability_Tuples.dat <==

T                    RMA
 10000000            16
 20000000            36
 30000000            57
 40000000            84
 50000000            119
 60000000            150
 70000000            179
 80000000            238
 90000000            270
 100000000            305


==> RMA_scalalbility.dat <==
S         Rows   Columns
x1        0.12     0.12     
x2        0.24     0.21     
x3        0.33     0.3    
x4        0.44     0.41    
x5        0.57     0.56    

==> RSDMN_add.dat <==

   R	30C

100000    0.4
500000    1.4
1000000   2.5
2000000   5
4000000   10
6000000   15
%8000000   26.5
%10000000   65  
	
	
	
%*TODO 65 responce time, not the execution time.  fail, socket error: connection refused




==> RSDMN_sub.dat <==

   R	VB1000C                 1000C        

10000    1.2                     0
50000    5.2                     0
100000   10.3                    0
200000   23.9                    0
400000   90.5                    0
%600000   computation fails      0
%800000   0                      0
%1000000  0                      0
	
	


==> R_M_column_scalability.dat <==
	
	Ratio		  M    R      E        




   0.000001		    1.7   1.5   3
   0.001		    11.3   3.5    4.2
   0.004		        38.5  6.1   6.7 
   0.025		   72    14    14.5






==> R_M_limited_memory.dat <==
%ulimit -v 8000000 (8 GB mem)
	
	T		  M    R           E                      MULM    MULE




   250000		   8.85        5.9    7.5      16.2    9.2
   500000		   16.2        11.7   14.9     29.8    14.2
   750000		   24        18.2    24      nan    20.3
   1000000	   30.7        28.3     34.1     nan    nan
   1500000		   45.2        46.2   nan     nan    nan
   1750000	   50.7        nan    nan     nan    nan
   2000000	   61.15        nan   nan    nan    nan





==> R_copy_vs_add_columns.dat <==
	
	C			1MADD      1MCOPY	         

   10		0.68     0.54
   20		1.6     1.1 
   35		2.2     1.8 
   80		3.4     2.9
   100		4.4     3.6 
   150		6.4     5.4 
   200      8.6      7.3

==> R_copy_vs_add_rows.dat <==
	
	R			80ADD      80COPY	         

   250000		1.2     0.83
   500000		1.9    1.5 
   750000		2.6     2.1 
   1000000      3.6      3.2
   1500000       5.7      5.0
   2000000       8.8      6.7
   2500000       14.0      9.8

==> R_data_transfer.dat <==
%R(100attr)      CreateDT  DTtoM    MtoDT   copyDT  copyM    addDT  addM 
%1000000           5.85     0.41     1.39    0.15     0.26   0.44   0.36
%3000000           11.8     1.02     2.88    0.64     0.67   1.46   1.05
%5000000           19.75    1.65      5.37   0.98     1.01   2.13   1.71


R(50attr)      CreateDT  DTtoM  MtoDT   addDT  addM    qrDT  qrM   mmuDT mmuM emuDT  emuM   usvDT usvM  dsvDT dsvM  vsvDT vsvM
100000          0.44      0.02   0.06   0.02   0.01    0.6   0.4   n/a   0.4   0.03  0.02    f     f     0.5  0.44   1.1   1    0.08 
300000          0.9       0.06   0.2    0.08   0.07    1.5   1.4   n/a   1.2   0.1   0.11    f     f     1.6  1.3    3.7   3.8   0.26   
500000          1.3       0.09   0.4    0.13   0.11    3.4   2.8   n/a   2.6   0.17  0.16    f     f     3.9  2.8    9     10.1   0.49  

1000000         3.2       0.2    0.6    0.2    0.2     9.3   11.2  n/a   4.3   0.3   0.3     f     f     10   6.7    25    20 
3000000         7.4       0.7    2      0.8    0.5     28.4  23.1  n/a   21    0.9   0.75    f     f     30   26     75    64  
5000000         12        0.9    2.8    1.4    1       31    31    n/a   27    1.6   1.5     f     f     52   37     99    96  

R(50attr)      CreateDT  DTtoM  MtoDT   addDT  addM    qrDT  qrM   mmuDT mmuM emuDT  emuM   usvDT usvM  dsvDT dsvM  vsvDT vsvM
100000          0.44      0.02   0.06   0.02   0.01    0.6   0.4   n/a   0.4   0.03  0.02    f     f     0.5  0.44   1.1   1    0.08 
300000          0.9       0.06   0.2    0.08   0.07    1.5   1.4   n/a   1.2   0.1   0.11    f     f     1.6  1.3    3.7   3.8   0.26   
500000          1.3       0.09   0.4    0.13   0.11    3.4   2.8   n/a   2.6   0.17  0.16    f     f     3.9  2.8    9     10.1   0.49  

R(50attr)       DTtoM  MtoDT   addM    qrM    mmuM    emuM    dsvM  vsvDT vsvM

1000000         0.2    0.6      0.2    11.2    4.3    0.3      6.7    25    20 
3000000         0.7    2        0.5    23.1    21     0.75     26     75    64  
5000000         0.9    2.8      1       31     27     1.5      37     99    96  

R(50attr)      Transfer   addM    qrM    mmuM    emuM    dsvM  vsvDT vsvM

5000000         3.7       1       31     27     1.5      37     99    96  
3000000         2.7       0.5    23.1    21     0.75     26     75    64  
1000000         0.8       0.2    11.2    4.3    0.3      6.7    25    20 



R(5000attr)    CreateDT  DTtoM  MtoDT    invDT invM cholDT cholM eigenDT eigenM 
5000              1.7     0.15    0.35    171   147  n/a    n/a   f      f  


        addM      qrM    mmuM   emuM    usvM   dsvM   vsvM

100K    2         0.05   0.05   0.66   f      0.045    0.02                               
300K    0.85      0.04   0.05   0.54   f      0.046    0.015                           
500K    0.81      0.03   0.03   0.56   f      0.03      0                         


==> R_data_transfer_col.dat <==
%R(100rows)      CreateDT  DTtoM    MtoDT   copyDT  copyM  writeDT  writeM
%1000000        36.3     6.01     5.33    0.55     0.2   nan     nan
%3000000        112     16.1     14.3    1.55     0.63   nan     nan
%5000000        184     29.8     24.4    2.4     1.02   nan     nan


R(50rows)      CreateDT  DTtoM  MtoDT  addDT   addM   qrDT   qrM  mmuDT mmuM  emuDT  emuM   usvDT usvM dsvDT dsvM vsvDT vsvM
100000          4.76      0.6    0.4    44.5   0.02   f      1.5  f     0.8   46.1   0.02   f     2.8   f    1.6  f     f 
300000          14.6      2.5    1.5    f      0.07   f      4.2  f     2.3   f      0.09   f     6.1   f    4    f     f 
500000          28        4.5     3     f      0.1    f      6.5  f     3.2   f      0.2    f     11.8  f    7.7  f     f 


        addM      qrM    mmuM   emuM    usvM   dsvM   vsvM

100K     30        0.4   0.75    30      0.2    0.37     f    
300K     35.7      0.6   1.08    27      0.4    0.62     f                            
500K     45        0.7   1.4     22.5    0.4    0.58     f                          


==> RvsRMA.dat <==
% 5Mx10

%	OP			   RMA      R  	     
%   add         0.574      0.543             
%   emu         0.592       0.580             
%   mmu         27.7      8.8            
%   qqr         5.5      4.3            


  OP        RMA    R                   
  %add
  1          100           94  
  %emu
  2          100           97                     
  %qqr
  3          100           78  
  %mmu
  4          100           31            


==> RvsRMA_RWdata.dat <==

%RW data QQR

%Table (RowsxColumns)                RMA         R  
%Hawaii  (85679x1)           0.010         0.06  
%Georgia (159484x1)           0.012         0.10  
%Idaho (109568x1)             0.010         0.05  
%GeorgiaIdaho (46685098x2)      13.5         6.7  
%GeorgiaHawaii (36899744x2)      10.2         5.1
%HawaiiIdaho (25241786x2)      6.9         3.8


%Georgia+Idaho (85K)      10.3         5  
%Georgia+Hawaii (85K)     11.2         5
%Hawaii+Idaho (85K)       7.5         3
%Cal+Mas (235K)            11         5  
%Cal+Il (235K)            12.5         6
%MAs+Il (235K)          9          6

  table                RMA    R     
  
  
  %Hawaii+Idaho
  1                 100           40            
  %Georgia+Hawaii
  2                 100           45            
  %Georgia+Idaho
  3                 100           49            
  %California+Mass
  4                 100           45            
  %California+Illi
  5                 100           48            
  %Mass+Illi
  6                 100           66            
             
  
  %Idaho
  %1                 100           50    
  %Hawaii
  %2                 100           60                   
  %Georgia
  %3                 100           83  
  %HawaiiIdaho
  %4                 100           55            
  %GeorgiaHawaii
  %5                 100           50            
  %GeorgiaIdaho
  %6                 100           49            




==> RvsRMA_Scalability.dat <==
% 500K tuples

%	attr		R      RMA  	     
%   100         17     nan   
%   200         54     nan         
%   300         119     nan         
%   400         208     nan         
%   500         323     nan         
%   600         f     nan         
%   700         f     nan         
%   800         f     nan         
%   900         f     nan         
%   1000        f     nan         

% 5M tuples

%	attr		R      RMA  	     
%   10         4      6.2   
%   20         12     23.3         
%   30         23     51.5         
%   40         37     93         
%   50         56     144         
%   60         f     nan         
%   70         f     nan         
%   80         f     nan         
%   90         f     nan         
%   100        f     nan         


% 50M tuples

%	attr		R      RMA  	     
%   1         2.8    2   
%   2         6     5.5         
%   3         10    9.9         
%   4         13    14.1         
%   5         17    21.8         
%   6         f     52         
%   7         f     nan         
%   8         f     nan         
%   9         f     nan         
%   10        f     nan         

==> SOL_RMA_R.dat <==
		
	Rows		 RMA      R_FULL   R_WITH_TRANSF  RMA_NO_ORD     RMA_SEL    R_SEL    RMA_SEL_COM    R_SEL_COM 
	1000         0.054    0.007      0.013          0.02           nan      nan           nan      nan
	100000       0.199    0.407      0.07          0.103           nan      nan           nan      nan 
	1000000      1.3      4.6        0.53          0.730           0.79      0.66         0.83     0.55 
	2000000      2.5      5.4        0.64           1.1            1.22      0.88         1.53     1.05   
	3000000      3.7      6.4        1.01           1.2            1.564      1.36        2.2      1.36   
	4000000      4.7      7.1        1.35           2.2            2.45       1.75        3.0      1.8 
	5000000      6.3      9.1        1.78           2.9            3.28       2.306       3.7      2.39      
	6000000      7.0      12.8       2.1            3.5            3.92       2.64        4.2      3.07  
	7000000      8.1      15.1       2.46           3.9            4.46     3.189         5.1      3.67  
	8000000      9.6      18.2       2.92           4.5            5.09      3.65         5.96     4.95  
	9000000      10.8     24.23      3.34           5.2            5.81      4.14         6.55     5.83  
	10000000     12.1     27.84      3.64           5.7            6.42      4.55         7.3      6.64  

==> SciDB_EquiJoinAttributes.dat <==

A_Left    SciDB_50K_Right    SciDB_100K_Right     RMA_50K_Right    RMA_100K_Right 
 10            nan             nan                  nan              nan
 50            86              126                  32               nan
 100           148             200                  63              nan
 150           230             268                  nan              nan
 200           302             356                  nan              nan
 250           456             490                  nan              nan
 300           520             583                  nan              nan

	

==> SciDB_EquiJoinChunks.dat <==

CH          50K_Right      100K_Right 
 100           20.8            30.6
 1000          15.6            25.7
 5000          14.5            25.3
 10000         14.3            25.8
 20000         14.3            25.7
 30000         15.0            27.5
 40000         16.0            29.2
 50000         15.8            29.5
 60000         16.3            29.6
 70000         18.8            31.1
 80000         18.6            31.1
 90000         18.5            31.8
 100000        18.6            31.3


==> SciDB_EquiJoinEqualValues.dat <==

NV    SciDB_50K_Right    SciDB_100K_Right    RMA_50K_Right    RMA_100K_Right 
 1           27.5          51.5                 7.3          18.6
 2           1.8            2                   0.2          0.7
 3           1.7            2                   0.06         0.06
 4           1.9            2                   0.06         0.07
 5           1.8            2                   0.07         0.07


==> SciDB_EquiJoinTuples.dat <==

T_Left    SciDB_50K_Right    SciDB_100K_Right     RMA_50K_Right    RMA_100K_Right 
 1           3.4            6.6                          1.2           2.4
 2           9.5            16.1                         2.7           5.5
 3           14.0           19.8                         3.7           8.7
 4           17.1           21.8                         6.3           14.2
 5           19.6           27.1                         7.3           18.6
 6           19.8           28.5                         11.1          22.0 
 7           22.1           32.8                         11.3          27.5
 8           24.2           42.3                         15.1          33.8 
 9           28.4           43.4                         17.3          33.4 
 10          31.1           47.0                         18.9          41.8 
	

==> allsys.dat <==
722981x744	
	
try     DGEMM  LAPACK_full_cov   R_cov()   R_mult  NumPy_mult
	
1         525      529            355     fail       fail
2         539      543            370     nan        nan
3         511      514            352     nan        nan


smaller data set 72298x744

Try     DGEMM     R_mult     NumPy_mult                 

1         49      32          77
2         49      33          89
3         50      33          88   

dgemm


%%%%%%%%%%%%%%LAPACK%%%%%%%%%%%%%%%%%%%%%

t1 = clock();
dgemm_(&transA, &transB, &n, &n, &m, &one, a,
          &m, a, &m, &zero, c, &n);

t1 = clock() - t1;
time_taken = ((double)t1) / CLOCKS_PER_SEC;
printf("multiplication time is %f seconds \n", time_taken);


%%%%%%%%%%%%%%R%%%%%%%%%%%%%%%%%%%%%


publ = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
publ = read.csv("/home/ubuntu/SOL/LAPACK/out72289.csv")
Sys.time()->start;
res = cov(publ)
print(Sys.time()-start);

Example:
> Sys.time()->start;
> res = cov(publ)
> print(Sys.time()-start);
Time difference of 6.181455 mins

> publ = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
> Sys.time()->start;
> res = cov(publ)
> print(Sys.time()-start);
Time difference of 5.88122 mins


publ1 = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
publ2 = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
Sys.time()->start;
res = as.matrix(publ1) %*% t(as.matrix(publ2))
print(Sys.time()-start);


publ1 = read.csv("/home/ubuntu/SOL/LAPACK/out72289.csv")
publ2 = read.csv("/home/ubuntu/SOL/LAPACK/out72289.csv")
Sys.time()->start;
res = as.matrix(publ1) %*% t(as.matrix(publ2))
print(Sys.time()-start);



Example:
> publ1 = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
> publ2 = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
> 
> 
> Sys.time()->start;
> res = as.matrix(publ1) %*% t(as.matrix(publ2))
Error: cannot allocate vector of size 2.0 Gb
> print(Sys.time()-start);
Time difference of 9.484481 secs
> Sys.time()->start;
> res = as.matrix(publ1) %*% t(as.matrix(publ2))
Killed



%%%%%%%%%%%%%%NUMPY%%%%%%%%%%%%%%%%%%%%%

import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (722891, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


Did not finish after 10 min.
Did not finish after 12 min.

///////////////////////////

ubuntu@rma-sol:~/SOL/LAPACK$ python                                                                   
Python 2.7.6 (default, Nov 23 2017, 15:49:48) 
[GCC 4.8.4] on linux2
Type "help", "copyright", "credits" or "license" for more information.
>>> import time
>>> import numpy as np
>>> mu, sigma = 0, 0.1
>>> s = np.random.normal(mu, sigma, (722, 744))
>>> s.shape
(722, 744)
>>> t = s.transpose ()
>>> t.shape
(744, 722)
>>> start = time.time()
>>> t.dot(s).shape
(744, 744)
>>> end = time.time()
>>> print(end - start)
1.72058296204

///////////////////////////

Python 2.7.6 (default, Nov 23 2017, 15:49:48) 
[GCC 4.8.4] on linux2
Type "help", "copyright", "credits" or "license" for more information.
>>> import time
>>> import numpy as np
>>> mu, sigma = 0, 0.1
>>> s = np.random.normal(mu, sigma, (722891, 744))
>>> s.shape
(722891, 744)
>>> t = s.transpose ()
>>> t.shape
(744, 722891)
>>> start = time.time()
>>> t.dot(s).shape
(744, 744)
>>> end = time.time()
>>> print(end - start)
>>> 
>>> Killed

///////////////////////////


s = genfromtxt('in.csv', delimiter=',')
s = genfromtxt('out10.csv', delimiter=',')
s = genfromtxt('out72289.csv', delimiter=',')
s = genfromtxt('outlapack1hM.csv', delimiter=',')


///////////////////////////

import time
import numpy as np
from numpy import genfromtxt
s = genfromtxt('out72289.csv', delimiter=',')
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)

///////////////////////////

ubuntu@rma-sol:~/SOL/LAPACK$ python
Python 2.7.6 (default, Nov 23 2017, 15:49:48) 
[GCC 4.8.4] on linux2
Type "help", "copyright", "credits" or "license" for more information.
>>> import time
>>> import numpy as np
>>> from numpy import genfromtxt
>>> s = genfromtxt('out72289.csv', delimiter=',')
>>> s.shape
(72289, 744)
>>> t = s.transpose ()
>>> t.shape
(744, 72289)
>>> start = time.time()
>>> t.dot(s).shape
(744, 744)
>>> end = time.time()
>>> print(end - start)
77.0340349674


/////////////////////////////

>>> import time
>>> import numpy as np
>>> from numpy import genfromtxt
>>> s = genfromtxt('in.csv', delimiter=',')
>>> s.shape
(6, 4)
>>> t = s.transpose ()
>>> t.shape
(4, 6)
>>> start = time.time()
>>> t.dot(s).shape
(4, 4)
>>> end = time.time()
>>> print(end - start)
0.000969171524048


//////////////////////////////

ubuntu@rma-sol:~/SOL/LAPACK$ python
Python 2.7.6 (default, Nov 23 2017, 15:49:48) 
[GCC 4.8.4] on linux2
Type "help", "copyright", "credits" or "license" for more information.
>>> import time
>>> import numpy as np
>>> from numpy import genfromtxt
>>> s = genfromtxt('out10.csv', delimiter=',')
>>> s.shape
(10, 744)
>>> t = s.transpose ()
>>> t.shape
(744, 10)
>>> start = time.time()
>>> t.dot(s).shape
(744, 744)
>>> end = time.time()
>>> print(end - start)
0.015636920929

///////////////////////////////

>>> import time
>>> import numpy as np
>>> from numpy import genfromtxt
>>> s = genfromtxt('outlapack1hM.csv', delimiter=',')
Killed


%%%%%%%%%%%%%%SPECS%%%%%%%%%%%%%%%%%%%%%

Flavor Name  4cpu-16ram-hpc
Flavor ID  1e7d4bb4-95b2-4539-b33d-526d8be944e6
RAM  15.6GB
VCPUs  4 VCPU
Disk  100GB




lscpu:

Architecture:          x86_64
CPU op-mode(s):        32-bit, 64-bit
Byte Order:            Little Endian
CPU(s):                4
On-line CPU(s) list:   0-3
Thread(s) per core:    1
Core(s) per socket:    1
Socket(s):             4
NUMA node(s):          1
Vendor ID:             GenuineIntel
CPU family:            6
Model:                 60
Stepping:              1
CPU MHz:               2593.992
BogoMIPS:              5187.98
Hypervisor vendor:     KVM
Virtualization type:   full
L1d cache:             32K
L1i cache:             32K
L2 cache:              4096K
NUMA node0 CPU(s):     0-3


%%%%%%%%%%%%%%%%%%%%%%%%%%%%2020%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%PYTHON%%%%%%%%%%%%%%%%%%%%%%%%


import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (722, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


SciCl: 1.57120585442
SalzSer: 0.00977683067322
laptop: 0.01



import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (7228, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


SciCl: 83.3419930935  
SalzSer: 0.05
laptop: 0.0858891010284


import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (72289, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


SciCl: 851.690383911
SalzSer: 0.38
laptop: 0.944


import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (722891, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


SciCl: -----
SalzSer: 3.75
laptop: 12.09

%%%%%%%%%%%%%%%%%%%%%%%%%%%%R%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%LAPACK%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%MKL%%%%%%%%%%%%%%%%%%%%%%%%

Intel MKL provides several routines for multiplying matrices. 
The most widely used is the dgemm routine, which calculates 
the product of double precision matrices

==> data/BS_add_ALLSYS.dat <==
C     RMA+BAT    RMA+MKL   R       R_load      AIDA   MADlib		
1     0.14       0.26     0.28     0.437      0.16      23
5      0.76      1.1      1.07     0.955      1.44      119 
10     1.4       2.1      2.08     1.461      2.18      299
15     2.1       3.1      3.08     2.105      2.96      480



==> data/BS_cov_AIDA.dat <==
C    AIDA_join   AIDA_cov
1      1.69        2.65
2      1.85        8.58
3      2.02        14.45
4      2.06        24.45


==> data/BS_cov_MDB.dat <==
C    MDB_join   MDB_cov
1    0.017      77.8
2    0.029      429.5
3     0.042     1086.396  
4      0.048    1814.539


==> data/BS_cov_R.dat <==
C   R_cov    R_join   R_load
1    1.96      0.9    0.30 
2    6.14      0.17    1.01
3    12.82     0.19    1.64
4    17.04       0.20    2.45


==> data/BS_cov_RMA.dat <==
C     MKL_cov    RMA_join   RMA_lapack     RMA_cov   MKL_cov_dsyrk
1      1.238         0.045         0.73      31.8       1.100
2      4.638         0.094         2.23      223        4.076
3      9.238         0.280         3.86      682        8.003
4      14.34         0.33          4.46      1206       12.243


#dsyrk tries: 1.11 1.07 1.12;  4.09 4.06 4.08;   7.98 8.01 8.02;  12.31  12.18  12.24

==> data/BS_mlinreg_AIDA.dat <==
C     AIDA_join   AIDA_linreg
1       1.01         0.36
2       1.61         0.63
3       1.95         0.89
4       2.77         1.17
5      3.15          1.42




==> data/BS_mlinreg_MADlib.dat <==
%TODO fill in the numbers

C     MADlib_join   MADlib_linreg
1      39.6         30.3
2      69.4         32.6
3      95.6         32.9
4      139         33.3
5      174         35.0



==> data/BS_mlinreg_MATH_Pack.dat <==
C     LAPACK        MKL
1     0.9765        0.130
2     2.900         0.225
3     4.5511        0.314
4     7.5536        0.444
5     8.8671        0.608



==> data/BS_mlinreg_R.dat <==
C  R_load   R_load_join   R_load_join_OSL    R_join    R_OLS    
1   1.07      12.67         13.82              11.6       1.15
2   1.06      19.07         21.39              18.01      2.32
3   1.18      27.91         30.49              26.73      2.58
4   2.11      36.99         39.85              34.88      2.86
5   2.14      47.71         51.43              45.57      3.72



==> data/BS_mlinreg_RMA.dat <==
#C   RMA_one_q   RMA_join_c   RMA_join_export    RMA_linreg_separ    RMA_lapack_separ
#1    30.6            17.3          20.7              1.4                   0.465 
#2    56.1            26.5          34.9              4.13                  0.686
#3    65.0            34.26         44.4              5.06                  0.783
#4    104             48.56         60.0              12.13                 1.06 
#5    135             57.56         78.0              19.16                 1.3 

#after rebase!
C   RMA_one_q   RMA_join_c   RMA_join_export    RMA_linreg_separ        RMA_lapack_separ 
1       nan        0.907               nan                0.694               0.230 
2      nan         1.233              nan                 0.801                 0.340 
3    nan           1.496             nan                  1.058                 0.411 
4     nan           2.098             nan                  1.698                0.548  
5     nan           2.494             nan                  2.002                0.646  


==> data/BS_unlinreg_AIDA.dat <==
C     AIDA_join   AIDA_linreg
3.1      1.511          0.041
6.5      2.774          0.083
10.5      5.271          0.123
14.5      7.951          0.164


==> data/BS_unlinreg_MADlib.dat <==
C     MADlib_join   MADlib_linreg
3.1       0.21           3.8
6.5       0.49           9.7
10.5       0.86           17.8
14.5       1.24          24.5


==> data/BS_unlinreg_MATH_Pack.dat <==
C     LAPACK      MKL
3.1     0.112      0.041
6.5     0.294      0.082
10.5     0.611      0.106
14.5     0.739      0.126



==> data/BS_unlinreg_R.dat <==
C  R_load   R_load_join   R_load_join_OLS    R_join    R_OLS    
3.1   1.01       2.95          3.03             1.94       0.08 
6.5   1.94       6.64          6.78             4.7        0.14 
10.5   3.23       13.11         13.65            9.88       0.54 
14.5   4.58       18.38         19.18            13.8       0.8 


==> data/BS_unlinreg_RMA.dat <==
#C   RMA_one_q   RMA_join_c   RMA_join_export    RMA_linreg_separ    RMA_lapack_separ
#3.1    4.5           2.0           3.9                0.145                0.076
#6.5    11.4          4.4           9.9                0.320                 0.076
#10.5    20.5          7.8           17.0               0.670                0.250
#14.5    32.8          11.3          22.4               0.900                0.360


#rebase!
C      RMA_one_q   RMA_join_c   RMA_join_export    RMA_linreg_separ    RMA_lapack_separ
3.1     2.518           0.318             2.107         0.158               0.045
6.5     7.033           0.585             4.446         0.394              0.086
10.5    12.40           0.840             9.468         0.682             0.140
14.5     17.39          1.151             14.91         1.190             0.191



==> data/COV_LAP_R_MADLIB.dat <==
	
Data	 RMA_COV  	    COV_LAP     JOINMDB    COPYTOLAP_TWO_QUERIES    COPYTOLAP_ONE_QUERY      R_COV         R_JOIN       MADLIB_COV         MADLIB_JOIN        
#
1         70             29.6          0.096           0.73                    0.75                 25.1          0.203       51                  0.018
#
2         450            181.44        0.131           2.43                    2.46                 159.2         0.229       253.98                0.028     
#
3         1440           493.5         0.184           4.26                    4.44                 423.59        0.314       650                  0.042   
#
4         2700           958.74        0.265           6.53                    6.63                 0.1            0.1        1126                  0.039






==> data/Chars_inf.dat <==
	
Sys        Chars   Words   Lines
	
#R
1          607       100     17
#RMA
2          619      114      18  
#AIDA
3          681       85     16




==> data/Contextual_inf.dat <==
	
%$ $\add$, $\tra$, \vsd$,  $\usd$ ,$\rnk$	
	OP		  M   SciDB    R 
	

0.5     100       66     66 
1      66       66     66    	
1.5     66       33   nan       
2      75       50       nan                
2.5     0          0        nan    


  




==> data/Data_transformation.dat <==
	
%	T			RMA      MADlib   	       Pstgr      Q      

%   1000000         0      31                67        100
%   2000000         0      37                71        100
%   3000000         0      39                71        100
%   4000000         0      38                71        100
%   5000000         0      38                72        100


  OP        MADlib_op    MADlib_trans        UDF_op  UDF_trans  
  %add
  1          32           68              33          67 
  %mmu
  2          53           47              78          22 
  %qqr
  %3          86.2           13.8              86          14 
  3          nan           nan              86          14 

==> data/Data_transformation_ratio.dat <==
% op execution includes copying
%    5Mx10copy   5Mx20copy   qqr_10   rqr_10   rnk_10  add_20   emu_20  cpd_20   mmu_10  dsv_10    usv_10  vsv_10   opd
%     1.8         3.9         6.9      4.7       4.9   5.2       5.5      6.1     5.3      6.6      7.0      6.8   fails


% pure op execution
%    100Kx1Kcopy   100Kx2Kcopy   qqr_1K   rqr_1K   rnk_1K   add_2K   emu_2K  cpd_2K   mmu_1K  dsv_1K    usv_1K  vsv_1K  
%           2.6          5.5       251      92.9     100.8      1.1    1.2      109     107     330      328     331   

% R mostly fails to compute 
%    500Kx1Kcopy   500Kx2Kcopy   qqr_1K   rqr_1K   rnk_1K   add_2K   emu_2K  cpd_2K   mmu_1K  dsv_1K    usv_1K  vsv_1K  
%           6          12.2       fails      nan     nan      nan    nan      nan     nan     fails      fails     fails   

% R mostly fails to compute 
%    50Mx10copy   500Kx2Kcopy   qqr_1K   rqr_1K   rnk_1K   add_2K   emu_2K  cpd_2K   mmu_1K  dsv_1K    usv_1K  vsv_1K  
%           fails         nan       fails      nan     fails      8.8    7.3      fails     nan    nan      nan     nan   


  OP_name       Copy_part    Op_part     Copy_part1K    Op_part1K 
  %add     
  1               75           25            70           30 
  %emu     
  2               70           30            68           32
  %cpd     
  3               63           37            2           98 
  %rqr     
  4               38           62            3           97 
  %rnk     
  5               36           64            2.5          97.5   
  %mmu     
  6               33           67            2           98 
  %dsv     
  7               27           73            1           99 
  %vsv     
  8               26           74            1           99
  %qqr     
  9               26           74            1           99 
  %usv     
  10              25           75             1           99
  


==> data/LINREG_RMA_R_AIDA.dat <==
	
#Data           RMA      R_FULL   R_SOL_MATRIX     AIDA       RMA_RA         R_RA          AIDA_RA     RMA_DIFF    R_DIFF    R_SOL_DIFF    AIDA_DIFF
#  2014         2.2       3.1       2.0            4.7          2.1          1.79            4.36      0.1         1.31      0.21          0.34
#  2015         2.5       3.45      2.15           5.2          2.36         1.95            4.83      0.14        1.5       0.2           0.37
#  2016         2.95      4.4       2.6            6.3          2.7          2.51            5.9       0.25        1.89      0.09          0.4
#  2017         2.9       4.4       2.55           5.95         2.73         2.27            5.6       0.17        2.13      0.28          0.35
#  2018        12.4      31.7      14.36          23.25        11.7         13.2            21.9       0.7         18.5      1.16          1.35

#3.1M$, $6.5M$, $10.5M$, $12.2

Data   R_LOAD     RMA       R_SOL_MATRIX     AIDA         RMA_RA1         R_RA          AIDA_RA       RMA_DIFF      R_SOL_DIFF      AIDA_DIFF  AIDA_LLS_DIFF      LAPACK       COPYOT      SOLOT      COPOW     SOLOW       RMA_RA2     RMA_RA3
3.1     14       2.4         2.34           5.32          1.5           2.3           5.01             0.9          0.04            0.31        0.079          0.031        0.101        0.099      2.4       2.6         2.29        2.59
6.5     24      5.3         5.3            9.73          3.7           4.98          9.11             1.6          0.55            0.62        0.56           0.084        0.160        0.2        5.4       5.9         5.24        5.7
10.5    43     8.9         9.75           14.96         6.2           9.14          13.93            2.7          0.61            1.03        0.60          0.148        0.201        0.25       9.0       9.7         8.8         9.45
14.5    57    12.83       14.45          19.74         9.8           13.8          18.5             3.03         0.65            1.24        0.78          0.206        0.250        0.4        12.8       13.6       12.55       13.2 






#new experiments with data copying into LAPACK format

==> data/MADlib_data_transfer.dat <==

MADlib(50attr)  StoD   DtoS   addD   addS   qrD  qrS    mmuD   mmuS    emuD    emuS    rnkD  rnkS  chlD  chlS
100000          17.7   5.8    1.9    29.0    f     f    18.4   553     2.2     27.2     f      f     f     f
300000          54.9   19.6   6.1    89.7    f     f    53.5   2257    5.9     82.2     f      f     f     f
500000          98.0   29.4   10.9   145.8   f     f    91.8   nan    10.1    144.1    f      f     f     f


MADlib(50tup)  StoD   DtoS   addD  addS    qrD  qrS   mmuD   mmuS   emuD   emuS    rnkD  rnkS   chlD  chlS
100000         15.1   3.9    5.3   38.9    f    f     24.7   116    4.0    37.3     f      f     f     f
300000         47.5   11.8   15    128     f    f     76.7   347    10.3   115      f      f     f     f
500000         78.9   20.1   19.8  205     f    f     127.5  522    18.5   197      f      f     f     f



==> data/MDB_Pure_R_columns.dat <==

   C		M1Mio   PR1Mio

   10		1.9    1.48
   30		6.3    5.69
   60		17.6    17.46
   80	   31.3    28.8
    100	   nan   39
   140	   nan   73
   180	   nan   116   

   
 


	

==> data/MDB_Pure_R_rows.dat <==
	
	R		  M80    PR80

   250000	   9.7    6.06
   500000	   17.1    11.79
   750000	    24.1    18.07
   1000000	   31.3     27
   
   
   
   
%   1000000	   nan    28.1/27.0/26.0   

==> data/MDB_desc_par_add_qqr.dat <==
    
 
%   C		QQR1M      QQR1MNO     ADD1M      ADD1MRO

%   10        0.53       0.156       0.6          0.57 
%   20        0.65       0.303       1.0          0.76 
%   30        0.84       0.373       1.2          0.93 
%   40        0.96       0.466       1.5          1.1 
%   50        1.10       0.550       1.73         1.33 
%   60        1.23       0.638       2.13         1.53 
%   70        1.43       0.759       2.56         1.8 
%   80        1.68       0.875       2.96         2.06 
%   90        1.83       0.985       3.26         2.3 
%   100       2.03       1.100       3.76         2.43 

	
	
   C		QQR1M      QQR1MNO     ADD1M      ADD1MRO

   10       0.56       0.44       0.58          0.53
   20       0.65       0.50       0.77          0.67
   30       0.82       0.55       0.97          0.91
   40       0.96       0.54       1.15          1.08
   50       1.05       0.68       1.35          1.18
   60       1.21       0.70       1.56          1.37
   70       1.33       0.73       1.89          1.44
   80       1.52       0.74       2.13          1.71
   90       1.71       0.83       2.40          1.93
   100      1.93       0.94       2.65          2.21

==> data/MUL_LINREG_RMA_R_AIDA.dat <==
	
Data		 RMA       R_SOL_MATRIX      RMA_RA1      R_RA     RMA_DIFF      R_SOL_DIFF      LAPACK       COPYOT      SOLOT   COPOW   SOLOW     RMA_RA2     RMA_RA3 
#1leg
1             9.83       9.4              5.9        8.78         3.93          0.62       0.27        0.26         0.42     10.3    10.2         10.04        9.78   
#2legs
2             12.8       14.42            8.33        13.48         4.47       0.94        0.51         0.32         0.76     13.9    13.5         13.58       12.74   
#3legs
3             17.43       18.21           10.56       16.78         6.87       1.43        0.68         0.4          1.0      18.6    17.7         18.2         16.7   
#3legs
4             22.73       30.72            14.53         28.77       8.2       1.95        1.16         0.55         2.1       23      22.7         22.45       20.6   
#4legs
5             27.63       36.79            17.63         34.44        10.0     2.35       1.56          0.76         3.0        28     27.6         27.24       24.6   



#Data		 RMA      R_FULL   R_SOL_MATRIX    AIDA       RMA_RA     R_RA       AIDA_RA     RMA_DIFF   R_DIFF  R_SOL_DIFF   
#2legs
#2             5.37       10.53      5.32       nan          5.0       4.9        nan       0.37        5.63        0.42
#3legs
#3             17.5       47.08       23.96          nan          10.66        21.6        nan       6.84        25.48        2.36




==> data/QQR_SC.dat <==
	
	R		MDL30   RMA30
	1000     0.45    0.064
	2000     1.85    0.077
	4000     7.6     0.1
	6000     16.75   0.14
	8000     nan     0.16
    10000    nan     0.2
    


==> data/RA_MA.dat <==
T       QQR   RMA_qqr  RMA_join  RMA_join_norm    R_qqr    R_join  R_join_norm   PND_qqr    PND_join  PND_join_norm    PPSTGR_qqr    PSTGR_join   PSTGR_join_norm   RMA_qqr_norm   R_qqr_norm     PND_qqr_norm     PSTGR_qqr_norm  
%1M     1     1.7       1.4          0.82          0.6      1.2      2                0.79        1.15        1.45          85.8              4.8             0.05 
5M      1     8.7       8.1          0.93          3.4      6.6      1.94             3.15        6.55        2.07          466              25.1            0.05           1.07            0.39              0.36         53.5    
%10M    1     18.4      22.7         1.23          6.5     14.2      2.18             6.18        14.4        2.33          900              46.1             0.05             

==> data/RA_MA_RMA.dat <==
T        RMA_qnorm_to_MDB_join   R_qnorm_to_MDB_join  R_qnorm_to_R_join    PND_qnorm_to_MDB_join  PND_qnorm_to_PND_join    PSTGR_qnorm_to_MDB_join  PSTGR_qnorm_to_PSTGR_join
1M       1.21                       0.42                        0.5                  0.46                   0.68                        50.4                       17.8       
5M       1                          0.39                        0.52                 0.36                   0.51                        53.6                       18.5    
10M      0.81                       0.45                        0.45                 0.33                   0.42                        48.9                       19.5    

==> data/RMAL_COPY.dat <==
%50 columns     


rows    copy_qqr_mmu    copy_add_emu   copy_dsv    copy_vsv    add       emu       qqr       mmu     dsv/vsv           
 
100K      0.160         0.234           0.093       0.075      0.025     0.024     0.30     0.29      0.32
300K      0.292         0.450           0.214       0.161      0.075     0.075     0.94     0.85      1.01
500K      0.423         0.626           0.328       0.207      0.130     0.127     1.60     1.40      1.69


%          add    emu    qqr    mmu    dsv    vsv
% 500K     83     83     21     23     16     11
% 300K     86     86     24     26     17     14
% 100K     90     91     35     36     23     19


==> data/RMA_Scalability_Attributes.dat <==

A                   RMA
100                 2
200                 7
300                 16
400                 28
500                 46
600                 64
700                 87
800                 113
900                 143
1000                177


==> data/RMA_Scalability_Tuples.dat <==

T                    RMA
 10000000            16
 20000000            36
 30000000            57
 40000000            84
 50000000            119
 60000000            150
 70000000            179
 80000000            238
 90000000            270
 100000000            305


==> data/RMA_scalalbility.dat <==
S         Rows   Columns
x1        0.12     0.12     
x2        0.24     0.21     
x3        0.33     0.3    
x4        0.44     0.41    
x5        0.57     0.56    

==> data/RSDMN_add.dat <==

   R	30C

100000    0.4
500000    1.4
1000000   2.5
2000000   5
4000000   10
6000000   15
%8000000   26.5
%10000000   65  
	
	
	
%*TODO 65 responce time, not the execution time.  fail, socket error: connection refused




==> data/RSDMN_sub.dat <==

   R	VB1000C                 1000C        

10000    1.2                     0
50000    5.2                     0
100000   10.3                    0
200000   23.9                    0
400000   90.5                    0
%600000   computation fails      0
%800000   0                      0
%1000000  0                      0
	
	


==> data/R_M_column_scalability.dat <==
	
	Ratio		  M    R      E        




   0.000001		    1.7   1.5   3
   0.001		    11.3   3.5    4.2
   0.004		        38.5  6.1   6.7 
   0.025		   72    14    14.5






==> data/R_M_limited_memory.dat <==
%ulimit -v 8000000 (8 GB mem)
	
	T		  M    R           E                      MULM    MULE




   250000		   8.85        5.9    7.5      16.2    9.2
   500000		   16.2        11.7   14.9     29.8    14.2
   750000		   24        18.2    24      nan    20.3
   1000000	   30.7        28.3     34.1     nan    nan
   1500000		   45.2        46.2   nan     nan    nan
   1750000	   50.7        nan    nan     nan    nan
   2000000	   61.15        nan   nan    nan    nan





==> data/R_copy_vs_add_columns.dat <==
	
	C			1MADD      1MCOPY	         

   10		0.68     0.54
   20		1.6     1.1 
   35		2.2     1.8 
   80		3.4     2.9
   100		4.4     3.6 
   150		6.4     5.4 
   200      8.6      7.3

==> data/R_copy_vs_add_rows.dat <==
	
	R			80ADD      80COPY	         

   250000		1.2     0.83
   500000		1.9    1.5 
   750000		2.6     2.1 
   1000000      3.6      3.2
   1500000       5.7      5.0
   2000000       8.8      6.7
   2500000       14.0      9.8

==> data/R_data_transfer.dat <==
%R(100attr)      CreateDT  DTtoM    MtoDT   copyDT  copyM    addDT  addM 
%1000000           5.85     0.41     1.39    0.15     0.26   0.44   0.36
%3000000           11.8     1.02     2.88    0.64     0.67   1.46   1.05
%5000000           19.75    1.65      5.37   0.98     1.01   2.13   1.71


R(50attr)      CreateDT  DTtoM  MtoDT   addDT  addM    qrDT  qrM   mmuDT mmuM emuDT  emuM   usvDT usvM  dsvDT dsvM  vsvDT vsvM
100000          0.44      0.02   0.06   0.02   0.01    0.6   0.4   n/a   0.4   0.03  0.02    f     f     0.5  0.44   1.1   1    0.08 
300000          0.9       0.06   0.2    0.08   0.07    1.5   1.4   n/a   1.2   0.1   0.11    f     f     1.6  1.3    3.7   3.8   0.26   
500000          1.3       0.09   0.4    0.13   0.11    3.4   2.8   n/a   2.6   0.17  0.16    f     f     3.9  2.8    9     10.1   0.49  

1000000         3.2       0.2    0.6    0.2    0.2     9.3   11.2  n/a   4.3   0.3   0.3     f     f     10   6.7    25    20 
3000000         7.4       0.7    2      0.8    0.5     28.4  23.1  n/a   21    0.9   0.75    f     f     30   26     75    64  
5000000         12        0.9    2.8    1.4    1       31    31    n/a   27    1.6   1.5     f     f     52   37     99    96  

R(50attr)      CreateDT  DTtoM  MtoDT   addDT  addM    qrDT  qrM   mmuDT mmuM emuDT  emuM   usvDT usvM  dsvDT dsvM  vsvDT vsvM
100000          0.44      0.02   0.06   0.02   0.01    0.6   0.4   n/a   0.4   0.03  0.02    f     f     0.5  0.44   1.1   1    0.08 
300000          0.9       0.06   0.2    0.08   0.07    1.5   1.4   n/a   1.2   0.1   0.11    f     f     1.6  1.3    3.7   3.8   0.26   
500000          1.3       0.09   0.4    0.13   0.11    3.4   2.8   n/a   2.6   0.17  0.16    f     f     3.9  2.8    9     10.1   0.49  

R(50attr)       DTtoM  MtoDT   addM    qrM    mmuM    emuM    dsvM  vsvDT vsvM

1000000         0.2    0.6      0.2    11.2    4.3    0.3      6.7    25    20 
3000000         0.7    2        0.5    23.1    21     0.75     26     75    64  
5000000         0.9    2.8      1       31     27     1.5      37     99    96  

R(50attr)      Transfer   addM    qrM    mmuM    emuM    dsvM  vsvDT vsvM

5000000         3.7       1       31     27     1.5      37     99    96  
3000000         2.7       0.5    23.1    21     0.75     26     75    64  
1000000         0.8       0.2    11.2    4.3    0.3      6.7    25    20 



R(5000attr)    CreateDT  DTtoM  MtoDT    invDT invM cholDT cholM eigenDT eigenM 
5000              1.7     0.15    0.35    171   147  n/a    n/a   f      f  


        addM      qrM    mmuM   emuM    usvM   dsvM   vsvM

100K    2         0.05   0.05   0.66   f      0.045    0.02                               
300K    0.85      0.04   0.05   0.54   f      0.046    0.015                           
500K    0.81      0.03   0.03   0.56   f      0.03      0                         


==> data/R_data_transfer_col.dat <==
%R(100rows)      CreateDT  DTtoM    MtoDT   copyDT  copyM  writeDT  writeM
%1000000        36.3     6.01     5.33    0.55     0.2   nan     nan
%3000000        112     16.1     14.3    1.55     0.63   nan     nan
%5000000        184     29.8     24.4    2.4     1.02   nan     nan


R(50rows)      CreateDT  DTtoM  MtoDT  addDT   addM   qrDT   qrM  mmuDT mmuM  emuDT  emuM   usvDT usvM dsvDT dsvM vsvDT vsvM
100000          4.76      0.6    0.4    44.5   0.02   f      1.5  f     0.8   46.1   0.02   f     2.8   f    1.6  f     f 
300000          14.6      2.5    1.5    f      0.07   f      4.2  f     2.3   f      0.09   f     6.1   f    4    f     f 
500000          28        4.5     3     f      0.1    f      6.5  f     3.2   f      0.2    f     11.8  f    7.7  f     f 


        addM      qrM    mmuM   emuM    usvM   dsvM   vsvM

100K     30        0.4   0.75    30      0.2    0.37     f    
300K     35.7      0.6   1.08    27      0.4    0.62     f                            
500K     45        0.7   1.4     22.5    0.4    0.58     f                          


==> data/RvsRMA.dat <==
% 5Mx10

%	OP			   RMA      R  	     
%   add         0.574      0.543             
%   emu         0.592       0.580             
%   mmu         27.7      8.8            
%   qqr         5.5      4.3            


  OP        RMA    R                   
  %add
  1          100           94  
  %emu
  2          100           97                     
  %qqr
  3          100           78  
  %mmu
  4          100           31            


==> data/RvsRMA_RWdata.dat <==

%RW data QQR

%Table (RowsxColumns)                RMA         R  
%Hawaii  (85679x1)           0.010         0.06  
%Georgia (159484x1)           0.012         0.10  
%Idaho (109568x1)             0.010         0.05  
%GeorgiaIdaho (46685098x2)      13.5         6.7  
%GeorgiaHawaii (36899744x2)      10.2         5.1
%HawaiiIdaho (25241786x2)      6.9         3.8


%Georgia+Idaho (85K)      10.3         5  
%Georgia+Hawaii (85K)     11.2         5
%Hawaii+Idaho (85K)       7.5         3
%Cal+Mas (235K)            11         5  
%Cal+Il (235K)            12.5         6
%MAs+Il (235K)          9          6

  table                RMA    R     
  
  
  %Hawaii+Idaho
  1                 100           40            
  %Georgia+Hawaii
  2                 100           45            
  %Georgia+Idaho
  3                 100           49            
  %California+Mass
  4                 100           45            
  %California+Illi
  5                 100           48            
  %Mass+Illi
  6                 100           66            
             
  
  %Idaho
  %1                 100           50    
  %Hawaii
  %2                 100           60                   
  %Georgia
  %3                 100           83  
  %HawaiiIdaho
  %4                 100           55            
  %GeorgiaHawaii
  %5                 100           50            
  %GeorgiaIdaho
  %6                 100           49            




==> data/RvsRMA_Scalability.dat <==
% 500K tuples

%	attr		R      RMA  	     
%   100         17     nan   
%   200         54     nan         
%   300         119     nan         
%   400         208     nan         
%   500         323     nan         
%   600         f     nan         
%   700         f     nan         
%   800         f     nan         
%   900         f     nan         
%   1000        f     nan         

% 5M tuples

%	attr		R      RMA  	     
%   10         4      6.2   
%   20         12     23.3         
%   30         23     51.5         
%   40         37     93         
%   50         56     144         
%   60         f     nan         
%   70         f     nan         
%   80         f     nan         
%   90         f     nan         
%   100        f     nan         


% 50M tuples

%	attr		R      RMA  	     
%   1         2.8    2   
%   2         6     5.5         
%   3         10    9.9         
%   4         13    14.1         
%   5         17    21.8         
%   6         f     52         
%   7         f     nan         
%   8         f     nan         
%   9         f     nan         
%   10        f     nan         

==> data/SOL_RMA_R.dat <==
		
	Rows		 RMA      R_FULL   R_WITH_TRANSF  RMA_NO_ORD     RMA_SEL    R_SEL    RMA_SEL_COM    R_SEL_COM 
	1000         0.054    0.007      0.013          0.02           nan      nan           nan      nan
	100000       0.199    0.407      0.07          0.103           nan      nan           nan      nan 
	1000000      1.3      4.6        0.53          0.730           0.79      0.66         0.83     0.55 
	2000000      2.5      5.4        0.64           1.1            1.22      0.88         1.53     1.05   
	3000000      3.7      6.4        1.01           1.2            1.564      1.36        2.2      1.36   
	4000000      4.7      7.1        1.35           2.2            2.45       1.75        3.0      1.8 
	5000000      6.3      9.1        1.78           2.9            3.28       2.306       3.7      2.39      
	6000000      7.0      12.8       2.1            3.5            3.92       2.64        4.2      3.07  
	7000000      8.1      15.1       2.46           3.9            4.46     3.189         5.1      3.67  
	8000000      9.6      18.2       2.92           4.5            5.09      3.65         5.96     4.95  
	9000000      10.8     24.23      3.34           5.2            5.81      4.14         6.55     5.83  
	10000000     12.1     27.84      3.64           5.7            6.42      4.55         7.3      6.64  

==> data/SciDB_EquiJoinAttributes.dat <==

A_Left    SciDB_50K_Right    SciDB_100K_Right     RMA_50K_Right    RMA_100K_Right 
 10            nan             nan                  nan              nan
 50            86              126                  32               nan
 100           148             200                  63              nan
 150           230             268                  nan              nan
 200           302             356                  nan              nan
 250           456             490                  nan              nan
 300           520             583                  nan              nan

	

==> data/SciDB_EquiJoinChunks.dat <==

CH          50K_Right      100K_Right 
 100           20.8            30.6
 1000          15.6            25.7
 5000          14.5            25.3
 10000         14.3            25.8
 20000         14.3            25.7
 30000         15.0            27.5
 40000         16.0            29.2
 50000         15.8            29.5
 60000         16.3            29.6
 70000         18.8            31.1
 80000         18.6            31.1
 90000         18.5            31.8
 100000        18.6            31.3


==> data/SciDB_EquiJoinEqualValues.dat <==

NV    SciDB_50K_Right    SciDB_100K_Right    RMA_50K_Right    RMA_100K_Right 
 1           27.5          51.5                 7.3          18.6
 2           1.8            2                   0.2          0.7
 3           1.7            2                   0.06         0.06
 4           1.9            2                   0.06         0.07
 5           1.8            2                   0.07         0.07


==> data/SciDB_EquiJoinTuples.dat <==

T_Left    SciDB_50K_Right    SciDB_100K_Right     RMA_50K_Right    RMA_100K_Right 
 1           3.4            6.6                          1.2           2.4
 2           9.5            16.1                         2.7           5.5
 3           14.0           19.8                         3.7           8.7
 4           17.1           21.8                         6.3           14.2
 5           19.6           27.1                         7.3           18.6
 6           19.8           28.5                         11.1          22.0 
 7           22.1           32.8                         11.3          27.5
 8           24.2           42.3                         15.1          33.8 
 9           28.4           43.4                         17.3          33.4 
 10          31.1           47.0                         18.9          41.8 
	

==> data/allsys.dat <==
722981x744	
	
try     DGEMM  LAPACK_full_cov   R_cov()   R_mult  NumPy_mult
	
1         525      529            355     fail       fail
2         539      543            370     nan        nan
3         511      514            352     nan        nan


smaller data set 72298x744

Try     DGEMM     R_mult     NumPy_mult                 

1         49      32          77
2         49      33          89
3         50      33          88   

dgemm


%%%%%%%%%%%%%%LAPACK%%%%%%%%%%%%%%%%%%%%%

t1 = clock();
dgemm_(&transA, &transB, &n, &n, &m, &one, a,
          &m, a, &m, &zero, c, &n);

t1 = clock() - t1;
time_taken = ((double)t1) / CLOCKS_PER_SEC;
printf("multiplication time is %f seconds \n", time_taken);


%%%%%%%%%%%%%%R%%%%%%%%%%%%%%%%%%%%%


publ = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
publ = read.csv("/home/ubuntu/SOL/LAPACK/out72289.csv")
Sys.time()->start;
res = cov(publ)
print(Sys.time()-start);

Example:
> Sys.time()->start;
> res = cov(publ)
> print(Sys.time()-start);
Time difference of 6.181455 mins

> publ = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
> Sys.time()->start;
> res = cov(publ)
> print(Sys.time()-start);
Time difference of 5.88122 mins


publ1 = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
publ2 = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
Sys.time()->start;
res = as.matrix(publ1) %*% t(as.matrix(publ2))
print(Sys.time()-start);


publ1 = read.csv("/home/ubuntu/SOL/LAPACK/out72289.csv")
publ2 = read.csv("/home/ubuntu/SOL/LAPACK/out72289.csv")
Sys.time()->start;
res = as.matrix(publ1) %*% t(as.matrix(publ2))
print(Sys.time()-start);



Example:
> publ1 = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
> publ2 = read.csv("/home/ubuntu/SOL/LAPACK/outlapack1hM.csv")
> 
> 
> Sys.time()->start;
> res = as.matrix(publ1) %*% t(as.matrix(publ2))
Error: cannot allocate vector of size 2.0 Gb
> print(Sys.time()-start);
Time difference of 9.484481 secs
> Sys.time()->start;
> res = as.matrix(publ1) %*% t(as.matrix(publ2))
Killed



%%%%%%%%%%%%%%NUMPY%%%%%%%%%%%%%%%%%%%%%

import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (722891, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


Did not finish after 10 min.
Did not finish after 12 min.

///////////////////////////

ubuntu@rma-sol:~/SOL/LAPACK$ python                                                                   
Python 2.7.6 (default, Nov 23 2017, 15:49:48) 
[GCC 4.8.4] on linux2
Type "help", "copyright", "credits" or "license" for more information.
>>> import time
>>> import numpy as np
>>> mu, sigma = 0, 0.1
>>> s = np.random.normal(mu, sigma, (722, 744))
>>> s.shape
(722, 744)
>>> t = s.transpose ()
>>> t.shape
(744, 722)
>>> start = time.time()
>>> t.dot(s).shape
(744, 744)
>>> end = time.time()
>>> print(end - start)
1.72058296204

///////////////////////////

Python 2.7.6 (default, Nov 23 2017, 15:49:48) 
[GCC 4.8.4] on linux2
Type "help", "copyright", "credits" or "license" for more information.
>>> import time
>>> import numpy as np
>>> mu, sigma = 0, 0.1
>>> s = np.random.normal(mu, sigma, (722891, 744))
>>> s.shape
(722891, 744)
>>> t = s.transpose ()
>>> t.shape
(744, 722891)
>>> start = time.time()
>>> t.dot(s).shape
(744, 744)
>>> end = time.time()
>>> print(end - start)
>>> 
>>> Killed

///////////////////////////


s = genfromtxt('in.csv', delimiter=',')
s = genfromtxt('out10.csv', delimiter=',')
s = genfromtxt('out72289.csv', delimiter=',')
s = genfromtxt('outlapack1hM.csv', delimiter=',')


///////////////////////////

import time
import numpy as np
from numpy import genfromtxt
s = genfromtxt('out72289.csv', delimiter=',')
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)

///////////////////////////

ubuntu@rma-sol:~/SOL/LAPACK$ python
Python 2.7.6 (default, Nov 23 2017, 15:49:48) 
[GCC 4.8.4] on linux2
Type "help", "copyright", "credits" or "license" for more information.
>>> import time
>>> import numpy as np
>>> from numpy import genfromtxt
>>> s = genfromtxt('out72289.csv', delimiter=',')
>>> s.shape
(72289, 744)
>>> t = s.transpose ()
>>> t.shape
(744, 72289)
>>> start = time.time()
>>> t.dot(s).shape
(744, 744)
>>> end = time.time()
>>> print(end - start)
77.0340349674


/////////////////////////////

>>> import time
>>> import numpy as np
>>> from numpy import genfromtxt
>>> s = genfromtxt('in.csv', delimiter=',')
>>> s.shape
(6, 4)
>>> t = s.transpose ()
>>> t.shape
(4, 6)
>>> start = time.time()
>>> t.dot(s).shape
(4, 4)
>>> end = time.time()
>>> print(end - start)
0.000969171524048


//////////////////////////////

ubuntu@rma-sol:~/SOL/LAPACK$ python
Python 2.7.6 (default, Nov 23 2017, 15:49:48) 
[GCC 4.8.4] on linux2
Type "help", "copyright", "credits" or "license" for more information.
>>> import time
>>> import numpy as np
>>> from numpy import genfromtxt
>>> s = genfromtxt('out10.csv', delimiter=',')
>>> s.shape
(10, 744)
>>> t = s.transpose ()
>>> t.shape
(744, 10)
>>> start = time.time()
>>> t.dot(s).shape
(744, 744)
>>> end = time.time()
>>> print(end - start)
0.015636920929

///////////////////////////////

>>> import time
>>> import numpy as np
>>> from numpy import genfromtxt
>>> s = genfromtxt('outlapack1hM.csv', delimiter=',')
Killed


%%%%%%%%%%%%%%SPECS%%%%%%%%%%%%%%%%%%%%%

Flavor Name  4cpu-16ram-hpc
Flavor ID  1e7d4bb4-95b2-4539-b33d-526d8be944e6
RAM  15.6GB
VCPUs  4 VCPU
Disk  100GB




lscpu:

Architecture:          x86_64
CPU op-mode(s):        32-bit, 64-bit
Byte Order:            Little Endian
CPU(s):                4
On-line CPU(s) list:   0-3
Thread(s) per core:    1
Core(s) per socket:    1
Socket(s):             4
NUMA node(s):          1
Vendor ID:             GenuineIntel
CPU family:            6
Model:                 60
Stepping:              1
CPU MHz:               2593.992
BogoMIPS:              5187.98
Hypervisor vendor:     KVM
Virtualization type:   full
L1d cache:             32K
L1i cache:             32K
L2 cache:              4096K
NUMA node0 CPU(s):     0-3


%%%%%%%%%%%%%%%%%%%%%%%%%%%%2020%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%PYTHON%%%%%%%%%%%%%%%%%%%%%%%%


import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (722, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


SciCl: 1.57120585442
SalzSer: 0.00977683067322
laptop: 0.01



import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (7228, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


SciCl: 83.3419930935  
SalzSer: 0.05
laptop: 0.0858891010284


import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (72289, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


SciCl: 851.690383911
SalzSer: 0.38
laptop: 0.944


import time
import numpy as np
mu, sigma = 0, 0.1
s = np.random.normal(mu, sigma, (722891, 744))
s.shape
t = s.transpose ()
t.shape
start = time.time()
t.dot(s).shape
end = time.time()
print(end - start)


SciCl: -----
SalzSer: 3.75
laptop: 12.09

%%%%%%%%%%%%%%%%%%%%%%%%%%%%R%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%LAPACK%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%MKL%%%%%%%%%%%%%%%%%%%%%%%%

Intel MKL provides several routines for multiplying matrices. 
The most widely used is the dgemm routine, which calculates 
the product of double precision matrices

==> data/new_A_E_M_Q_rows.dat <==
	
	R			  Q30   A30       E30     M30        CS_RSD_30_SUB    CS_MDL_30_SUB      CS_MDL_30_SPAR
    500000        3.2    0.34     0.34    2.5           0.7              10.7              15.9
    750000        4.5    0.5      0.5     3.1           1.3              15.4              26.2 
   1000000		  6.3	 0.65     0.66     3.6          1.6              21.0              39.7
   2000000		  11.2	 1.1     1.1     6.5            5.7              73.8              81.3
   3000000		  16.7	 1.7     1.7     12.6           nan              nan              nan
   4000000		  22.3	 2.17     2.2     21.5          nan              nan              nan
   5000000		  27.7	 3.05      3.1     37.2         nan              nan              nan
   6000000		  33	 3.3      3.4     56            nan              nan              nan

% 34.0 41.5 37.2

==> data/new_MDB_R_col_sc.dat <==

C    Export    Import 
 20   310  502
 40   632    768
 70  1100    1300
 90  1500    1600

   
 


	

==> data/new_MDB_R_row_sc.dat <==

R    Export    Import 
 500000   508  292	
 1000000   614    586
 5000000  3600    2600
 10000000  7000    4800

   
 


	

==> data/new_MDB_creation_rows.dat <==

   C	A	  	

	2	9.0
%   4     9.5 
%   6     10.7
%	8      11.8        
   20     10.4     
   40    11.7     
   60      12.4     
   80     14.1      
	200    15.4     
   400    18.9     
	600     24.8  
   800    36.3      
   1000  63
   1500  133
   2000  170
   2500  223
   4000  401
   5000  460
   7000  614
   10000  862
  	
   
 


	

==> data/new_MDB_descriptive_part.dat <==
 
%   C		M1Mio   M1MioNO

 %  10       0.7       0.14
 %  20       1.2       0.25  
 %  30       1.5       0.37  
 %  40       1.8       0.49  
 %  50       2.0       0.57    
 %  60       2.3       0.68  
 %  70       2.4       0.81 
 %  80       2.5       0.93   
      
   
 
%   C		M100K   M100KNO 	ADDM100K   ADDM100KNO

%   100       0.4       0.14      0.6          0.2
%   200       0.85      0.27      1.1          0.6  
%   300       1.2       0.36      1.5          0.8
%   400       1.5       0.5       1.9          0.9
%   500       1.9       0.6       2.3          1.3 
%   600       2.1       0.8       2.6          1.5
%   700       2.2       0.9       3.1          1.8
%   800       2.7       1         3.5          2.1
%   900       3.1       1.2       4.0          2.5
%   1000      3.3       1.3       4.6          2.9

    C       M100K   M100KNO 	ADDM100K   ADDM100KNO

   100       0.22       0.10       0.29          0.30
   200       0.44       0.13       0.60          0.53
   300       0.69       0.24       0.84          0.71
   400       0.87       0.32       1.14          1.10
   500       1.03       0.39       1.36          1.22
   600       1.24       0.53       1.71          1.43
   700       1.53       0.66       2.12          1.74
   800       1.72       0.75       2.37          2.05
   900       1.94       0.80       2.75          2.22
   1000      2.25       1.01       3.18          2.67


==> data/new_MDB_order.dat <==

   C	M250K	M500K	M750K	M1Mio   R250K	R500K	R750K	R1Mio

   10	0.5		0.9		1.4		1.9     0.9		1.5		2.8		3.3	
   30	1.7		3.2		4.8		6.3     2.0		4.0		6.5		8.5
   60	4.9		9.1		13.3	17.6    5.5		12.3	17.0	23.3
   80	9.7		17.1    24.1    31.3    7.5     17.1     27.4     35.3
   100  nan		nan		nan		47.4 	nan		nan		nan		46
   140  nan		nan		nan		91  	nan		nan		nan		82
   180  nan		nan		nan		151 	nan		nan		nan		127

 


	1.9
	9.5

==> data/new_MDB_order_LA.dat <==

   C	M250K	M500K	


   100  14.6	25.1	
   200   nan     nan        
   300   nan      nan      
   400   nan      nan     

	

==> data/new_MDB_order_big.dat <==

   C	M250K	M500K	

   100  14.6	25.1	
   200   62.0    101.0       
   300   145.0   230.0  
   400    272.0   423.0     
   
 


	

==> data/new_MDB_order_mul.dat <==

   C	M1Mio   R1Mio  PR1Mio


   10	0.8		2.1		0.75
   30	1.6		2.86		1.5
   60	2.8	    4.1		2.5
   80	3.5	    4.73		3.15
   100  4.5	    5.76		3.9
   140  7.8	    7.7		5.7
    180  11.8	8.6		7.0

%   10	0.8/0.7/0.8		    1.9/2.4/2.0		0.8/0.7
%   30	1.5/1.6/1.6		    3.0/2.6/3.0		1.5/1.5
%   60	3.0/2.7/2.6		    4.2/4.2/3.9		2.5/2.5
%   80	3.8/3.2/3.2	        4.6/4.8/4.8		3.2/3.1
%   100  5/4.3/4.2	        5.7/5.8/5.8		4.0/3.8
%   140  12.6/6.2/6.2/6.1	8.7/7.5/7.0		6.1/5.4
%   180  21.3/8.4/8.6/8.9	8.6/8.6/8.5		7.0/6.9

%   10	1.1		nan		nan
%   30	3.5		nan		nan
%   60	14		nan		nan
%   80	78		nan		nan
%   100  120		nan		nan
 
 


%   10	0.8/1.4/1.4		nan		nan
%   30	3.8/3.1/3.1		nan		nan
%   60	15/12/12		nan		nan
%   80	84/69/		nan		nan
%   100  120.		nan		nan
 

==> data/new_MDB_order_row.dat <==
	
	R		M10		M30		M60	 R10   R30   R60   M80    R80       PR80

   250000	0.5		1.7		4.9   0.9   2.0   5.5	   9.7    7.5     6.06
   500000	0.9		3.2		9.1   1.5   4.0   12.3	   17.1     17.1     11.79
   750000	1.4		4.8		13.3   2.8   6.5   17.0    24.1     27.4     18.07
   1000000	1.9		6.3		17.6   3.3   8.8   23.3    31.3     35.3     28.87   
   2000000	nan  	nan		nan   nan   nan   nan       61.5  76    60.3
   4000000	nan  	nan		nan   nan   nan   nan       118.5    181.5  123.6
   6000000	nan  	nan		nan   nan   nan   nan        192  408.5    190
   
   
   
   
   
   %2000000	    80/72  	62/62		61.8/58.8
   %4000000	    177/186  	120/117		125.5/121.7  
   %6000000	    401/416  	195/189		187.1/192.9  

==> data/new_MDB_order_row_big.dat <==
%% 1065 R60 redo ! 585.0
%% 1119 R30 redo ->  1134
%% 423.0  R30 -> 335
	
	R			M10	  M30   M60	  R10  R30  R60        

%%   1000000		1.9	  6.3	17   3.3   8.5	 28.0
%%   5000000		10.2  31.7	87.0   20.8  54.5	 176.0
   10000000		20.0  60.3	196.0  52.4  104.0	585.0
   30000000		60.2  529.0   2962.0  184.0  1119.0  nan
   50000000		103.0  2074.0   nan  423.0   nan   nan

==> data/new_MDB_order_row_mul.dat <==
	
	R		  M80    R80           PR80   




   250000		    11   4.4    2.65
   500000		    16   9.4    5
   750000		   43    12.3    7.5
   1000000		   91    18.2    11.6



%   250000	  14.4/8.8   4.5/4.2     2.8/2.5	
%   500000	  19.2/13.3   9.2/9.6    5/5	
%   750000	  48/38.7    11.9/12.6   7.8/7.6	
%   1000000	  99/83    18.1/18.3   11.95/11.3	





==> data/new_MDB_population.dat <==

N    C    R 
 5   65.4  365.7
 10   68.4    166.0
 100  67    67
 1000  166.0    68.4
 2000 	365.7   65.4
   
 


	

==> data/new_MDB_population_rc.dat <==

S    1MT    10A 

 10000000   0.528    0.528
 20000000   1.2    0.9
 40000000   2.3    1.6
 60000000   3.4   2.3
 80000000   4.7    3.1
 


	

==> data/new_MDB_vec_nonvec.dat <==
	
	R	    V10		V30		NV10	 NV30

   100	    0.008		nan		0.6   nan   
   200	    0.008		nan		2.76   nan  
   300	    0.009		nan		6.6   nan 
   400	    0.007		nan		12.8   nan
   500	    0.007		nan		20.6   nan
   600	    0.008		nan		31.3   nan
   700	    0.009		nan		40.9   nan
   800	    0.009		nan		51.4   nan
   900	    0.009		nan		67.7   nan
   1000	    0.008		nan		 82.6  nan
   
   
   
   
%   100	    0.011/0.006/0.007		nan		1.3/0.4/0.2   nan   
%   200	    0.010/0.009/0.006		nan		6.1/1.2/1.0   nan  
%   300	    0.012/0.008/0.008		nan		16.0/2.6/1.4   nan  
%   400	    0.011/0.005/0.007		nan		30.3/4.4/3.7   nan
%   500	    0.010/0.006/0.005		nan		50.3/5.9/5.8   nan
%   600	    0.011/0.006/0.007		nan		74/9.4/10.6   nan
%   700	    0.012/0.008/0.007		nan		101/11.1/10.4   nan
%   800	    0.014/0.008/0.006		nan		128/14.8/11.5   nan
%   900	    0.012/0.007.0.007		nan		169/17.1/17.0   nan
%   1000	0.011/0.006/0.006		nan		210/19.6/18.4   nan  
      

==> new_A_E_M_Q_rows.dat <==
	
	R			  Q30   A30       E30     M30        CS_RSD_30_SUB    CS_MDL_30_SUB      CS_MDL_30_SPAR
    500000        3.2    0.34     0.34    2.5           0.7              10.7              15.9
    750000        4.5    0.5      0.5     3.1           1.3              15.4              26.2 
   1000000		  6.3	 0.65     0.66     3.6          1.6              21.0              39.7
   2000000		  11.2	 1.1     1.1     6.5            5.7              73.8              81.3
   3000000		  16.7	 1.7     1.7     12.6           nan              nan              nan
   4000000		  22.3	 2.17     2.2     21.5          nan              nan              nan
   5000000		  27.7	 3.05      3.1     37.2         nan              nan              nan
   6000000		  33	 3.3      3.4     56            nan              nan              nan

% 34.0 41.5 37.2

==> new_MDB_R_col_sc.dat <==

C    Export    Import 
 20   310  502
 40   632    768
 70  1100    1300
 90  1500    1600

   
 


	

==> new_MDB_R_row_sc.dat <==

R    Export    Import 
 500000   508  292	
 1000000   614    586
 5000000  3600    2600
 10000000  7000    4800

   
 


	

==> new_MDB_creation_rows.dat <==

   C	A	  	

	2	9.0
%   4     9.5 
%   6     10.7
%	8      11.8        
   20     10.4     
   40    11.7     
   60      12.4     
   80     14.1      
	200    15.4     
   400    18.9     
	600     24.8  
   800    36.3      
   1000  63
   1500  133
   2000  170
   2500  223
   4000  401
   5000  460
   7000  614
   10000  862
  	
   
 


	

==> new_MDB_descriptive_part.dat <==
 
%   C		M1Mio   M1MioNO

 %  10       0.7       0.14
 %  20       1.2       0.25  
 %  30       1.5       0.37  
 %  40       1.8       0.49  
 %  50       2.0       0.57    
 %  60       2.3       0.68  
 %  70       2.4       0.81 
 %  80       2.5       0.93   
      
   
 
%   C		M100K   M100KNO 	ADDM100K   ADDM100KNO

%   100       0.4       0.14      0.6          0.2
%   200       0.85      0.27      1.1          0.6  
%   300       1.2       0.36      1.5          0.8
%   400       1.5       0.5       1.9          0.9
%   500       1.9       0.6       2.3          1.3 
%   600       2.1       0.8       2.6          1.5
%   700       2.2       0.9       3.1          1.8
%   800       2.7       1         3.5          2.1
%   900       3.1       1.2       4.0          2.5
%   1000      3.3       1.3       4.6          2.9

    C       M100K   M100KNO 	ADDM100K   ADDM100KNO

   100       0.22       0.10       0.29          0.30
   200       0.44       0.13       0.60          0.53
   300       0.69       0.24       0.84          0.71
   400       0.87       0.32       1.14          1.10
   500       1.03       0.39       1.36          1.22
   600       1.24       0.53       1.71          1.43
   700       1.53       0.66       2.12          1.74
   800       1.72       0.75       2.37          2.05
   900       1.94       0.80       2.75          2.22
   1000      2.25       1.01       3.18          2.67


==> new_MDB_order.dat <==

   C	M250K	M500K	M750K	M1Mio   R250K	R500K	R750K	R1Mio

   10	0.5		0.9		1.4		1.9     0.9		1.5		2.8		3.3	
   30	1.7		3.2		4.8		6.3     2.0		4.0		6.5		8.5
   60	4.9		9.1		13.3	17.6    5.5		12.3	17.0	23.3
   80	9.7		17.1    24.1    31.3    7.5     17.1     27.4     35.3
   100  nan		nan		nan		47.4 	nan		nan		nan		46
   140  nan		nan		nan		91  	nan		nan		nan		82
   180  nan		nan		nan		151 	nan		nan		nan		127

 


	1.9
	9.5

==> new_MDB_order_LA.dat <==

   C	M250K	M500K	


   100  14.6	25.1	
   200   nan     nan        
   300   nan      nan      
   400   nan      nan     

	

==> new_MDB_order_big.dat <==

   C	M250K	M500K	

   100  14.6	25.1	
   200   62.0    101.0       
   300   145.0   230.0  
   400    272.0   423.0     
   
 


	

==> new_MDB_order_mul.dat <==

   C	M1Mio   R1Mio  PR1Mio


   10	0.8		2.1		0.75
   30	1.6		2.86		1.5
   60	2.8	    4.1		2.5
   80	3.5	    4.73		3.15
   100  4.5	    5.76		3.9
   140  7.8	    7.7		5.7
    180  11.8	8.6		7.0

%   10	0.8/0.7/0.8		    1.9/2.4/2.0		0.8/0.7
%   30	1.5/1.6/1.6		    3.0/2.6/3.0		1.5/1.5
%   60	3.0/2.7/2.6		    4.2/4.2/3.9		2.5/2.5
%   80	3.8/3.2/3.2	        4.6/4.8/4.8		3.2/3.1
%   100  5/4.3/4.2	        5.7/5.8/5.8		4.0/3.8
%   140  12.6/6.2/6.2/6.1	8.7/7.5/7.0		6.1/5.4
%   180  21.3/8.4/8.6/8.9	8.6/8.6/8.5		7.0/6.9

%   10	1.1		nan		nan
%   30	3.5		nan		nan
%   60	14		nan		nan
%   80	78		nan		nan
%   100  120		nan		nan
 
 


%   10	0.8/1.4/1.4		nan		nan
%   30	3.8/3.1/3.1		nan		nan
%   60	15/12/12		nan		nan
%   80	84/69/		nan		nan
%   100  120.		nan		nan
 

==> new_MDB_order_row.dat <==
	
	R		M10		M30		M60	 R10   R30   R60   M80    R80       PR80

   250000	0.5		1.7		4.9   0.9   2.0   5.5	   9.7    7.5     6.06
   500000	0.9		3.2		9.1   1.5   4.0   12.3	   17.1     17.1     11.79
   750000	1.4		4.8		13.3   2.8   6.5   17.0    24.1     27.4     18.07
   1000000	1.9		6.3		17.6   3.3   8.8   23.3    31.3     35.3     28.87   
   2000000	nan  	nan		nan   nan   nan   nan       61.5  76    60.3
   4000000	nan  	nan		nan   nan   nan   nan       118.5    181.5  123.6
   6000000	nan  	nan		nan   nan   nan   nan        192  408.5    190
   
   
   
   
   
   %2000000	    80/72  	62/62		61.8/58.8
   %4000000	    177/186  	120/117		125.5/121.7  
   %6000000	    401/416  	195/189		187.1/192.9  

==> new_MDB_order_row_big.dat <==
%% 1065 R60 redo ! 585.0
%% 1119 R30 redo ->  1134
%% 423.0  R30 -> 335
	
	R			M10	  M30   M60	  R10  R30  R60        

%%   1000000		1.9	  6.3	17   3.3   8.5	 28.0
%%   5000000		10.2  31.7	87.0   20.8  54.5	 176.0
   10000000		20.0  60.3	196.0  52.4  104.0	585.0
   30000000		60.2  529.0   2962.0  184.0  1119.0  nan
   50000000		103.0  2074.0   nan  423.0   nan   nan

==> new_MDB_order_row_mul.dat <==
	
	R		  M80    R80           PR80   




   250000		    11   4.4    2.65
   500000		    16   9.4    5
   750000		   43    12.3    7.5
   1000000		   91    18.2    11.6



%   250000	  14.4/8.8   4.5/4.2     2.8/2.5	
%   500000	  19.2/13.3   9.2/9.6    5/5	
%   750000	  48/38.7    11.9/12.6   7.8/7.6	
%   1000000	  99/83    18.1/18.3   11.95/11.3	





==> new_MDB_population.dat <==

N    C    R 
 5   65.4  365.7
 10   68.4    166.0
 100  67    67
 1000  166.0    68.4
 2000 	365.7   65.4
   
 


	

==> new_MDB_population_rc.dat <==

S    1MT    10A 

 10000000   0.528    0.528
 20000000   1.2    0.9
 40000000   2.3    1.6
 60000000   3.4   2.3
 80000000   4.7    3.1
 


	

==> new_MDB_vec_nonvec.dat <==
	
	R	    V10		V30		NV10	 NV30

   100	    0.008		nan		0.6   nan   
   200	    0.008		nan		2.76   nan  
   300	    0.009		nan		6.6   nan 
   400	    0.007		nan		12.8   nan
   500	    0.007		nan		20.6   nan
   600	    0.008		nan		31.3   nan
   700	    0.009		nan		40.9   nan
   800	    0.009		nan		51.4   nan
   900	    0.009		nan		67.7   nan
   1000	    0.008		nan		 82.6  nan
   
   
   
   
%   100	    0.011/0.006/0.007		nan		1.3/0.4/0.2   nan   
%   200	    0.010/0.009/0.006		nan		6.1/1.2/1.0   nan  
%   300	    0.012/0.008/0.008		nan		16.0/2.6/1.4   nan  
%   400	    0.011/0.005/0.007		nan		30.3/4.4/3.7   nan
%   500	    0.010/0.006/0.005		nan		50.3/5.9/5.8   nan
%   600	    0.011/0.006/0.007		nan		74/9.4/10.6   nan
%   700	    0.012/0.008/0.007		nan		101/11.1/10.4   nan
%   800	    0.014/0.008/0.006		nan		128/14.8/11.5   nan
%   900	    0.012/0.007.0.007		nan		169/17.1/17.0   nan
%   1000	0.011/0.006/0.006		nan		210/19.6/18.4   nan  
      
